Identifiability of an X-rank decomposition of polynomial maps

In this paper, we study a polynomial decomposition model that arises in problems of system identification, signal processing and machine learning. We show that this decomposition is a special case of the X-rank decomposition --- a powerful novel concept in algebraic geometry that generalizes the tensor CP decomposition. We prove new results on generic/maximal rank and on identifiability of a particular polynomial decomposition model. In the paper, we try to make results and basic tools accessible for general audience (assuming no knowledge of algebraic geometry or its prerequisites).

==> matlab/rank_non_def2.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   2.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00
   1.0000000e+00   3.0000000e+00   4.0000000e+00   4.0000000e+00   5.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   1.0000000e+00   4.0000000e+00   6.0000000e+00   7.0000000e+00   7.0000000e+00   8.0000000e+00   8.0000000e+00   9.0000000e+00   9.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0000000e+00   5.0000000e+00   7.0000000e+00   8.0000000e+00   1.0000000e+01   1.0000000e+01   1.1000000e+01   1.2000000e+01   1.2000000e+01   1.3000000e+01   1.3000000e+01   1.4000000e+01
   1.0000000e+00   6.0000000e+00   9.0000000e+00   1.0000000e+01   1.2000000e+01   1.3000000e+01   1.4000000e+01   1.5000000e+01   1.6000000e+01   1.6000000e+01   1.7000000e+01   1.8000000e+01
   1.0000000e+00   7.0000000e+00   1.0000000e+01   1.2000000e+01   1.4000000e+01   1.6000000e+01   1.7000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01   2.1000000e+01   2.2000000e+01
   1.0000000e+00   8.0000000e+00   1.2000000e+01   1.4000000e+01   1.6000000e+01   1.8000000e+01   2.0000000e+01   2.2000000e+01   2.3000000e+01   2.4000000e+01   2.5000000e+01   2.6000000e+01
   1.0000000e+00   9.0000000e+00   1.3000000e+01   1.6000000e+01   1.9000000e+01   2.1000000e+01   2.3000000e+01   2.5000000e+01   2.7000000e+01   2.8000000e+01   2.9000000e+01   3.0000000e+01
   1.0000000e+00   1.0000000e+01   1.5000000e+01   1.8000000e+01   2.1000000e+01   2.4000000e+01   2.6000000e+01   2.8000000e+01   3.0000000e+01   3.2000000e+01   3.4000000e+01   3.5000000e+01
   1.0000000e+00   1.1000000e+01   1.6000000e+01   2.0000000e+01   2.4000000e+01   2.7000000e+01   2.9000000e+01   3.2000000e+01   3.4000000e+01   3.6000000e+01   3.8000000e+01   4.0000000e+01
   1.0000000e+00   1.2000000e+01   1.8000000e+01   2.2000000e+01   2.6000000e+01   3.0000000e+01   3.3000000e+01   3.6000000e+01   3.8000000e+01   4.0000000e+01   4.3000000e+01   4.5000000e+01


==> matlab/rank_non_def3.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   5.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   3.0000000e+00   6.0000000e+00   7.0000000e+00   9.0000000e+00   1.0000000e+01   1.1000000e+01   1.2000000e+01   1.2000000e+01   1.3000000e+01   1.3000000e+01   1.3000000e+01   1.4000000e+01
   4.0000000e+00   8.0000000e+00   1.2000000e+01   1.5000000e+01   1.7000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01   2.1000000e+01   2.2000000e+01   2.3000000e+01   2.4000000e+01
   5.0000000e+00   1.0000000e+01   1.5000000e+01   2.0000000e+01   2.5000000e+01   2.7000000e+01   2.9000000e+01   3.1000000e+01   3.3000000e+01   3.4000000e+01   3.5000000e+01   3.6000000e+01
   6.0000000e+00   1.2000000e+01   1.8000000e+01   2.4000000e+01   3.0000000e+01   3.6000000e+01   4.1000000e+01   4.4000000e+01   4.6000000e+01   4.8000000e+01   5.0000000e+01   5.2000000e+01
   7.0000000e+00   1.4000000e+01   2.1000000e+01   2.8000000e+01   3.5000000e+01   4.2000000e+01   4.9000000e+01   5.6000000e+01   6.3000000e+01   6.6000000e+01   6.8000000e+01   7.1000000e+01
   8.0000000e+00   1.6000000e+01   2.4000000e+01   3.2000000e+01   4.0000000e+01   4.8000000e+01   5.6000000e+01   6.4000000e+01   7.2000000e+01   8.0000000e+01   8.8000000e+01   9.3000000e+01
   9.0000000e+00   1.8000000e+01   2.7000000e+01   3.6000000e+01   4.5000000e+01   5.4000000e+01   6.3000000e+01   7.2000000e+01   8.1000000e+01   9.0000000e+01   9.9000000e+01   1.0800000e+02
   1.0000000e+01   2.0000000e+01   3.0000000e+01   4.0000000e+01   5.0000000e+01   6.0000000e+01   7.0000000e+01   8.0000000e+01   9.0000000e+01   1.0000000e+02   1.1000000e+02   1.2000000e+02
   1.1000000e+01   2.2000000e+01   3.3000000e+01   4.4000000e+01   5.5000000e+01   6.6000000e+01   7.7000000e+01   8.8000000e+01   9.9000000e+01   1.1000000e+02   1.2100000e+02   1.3200000e+02
   1.2000000e+01   2.4000000e+01   3.6000000e+01   4.8000000e+01   6.0000000e+01   7.2000000e+01   8.4000000e+01   9.6000000e+01   1.0800000e+02   1.2000000e+02   1.3200000e+02   1.4400000e+02


==> matlab/rank_non_def4.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   4.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   7.0000000e+00   8.0000000e+00   9.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01
   3.0000000e+00   6.0000000e+00   9.0000000e+00   1.2000000e+01   1.5000000e+01   1.8000000e+01   1.9000000e+01   2.0000000e+01   2.1000000e+01   2.2000000e+01   2.3000000e+01   2.4000000e+01
   4.0000000e+00   8.0000000e+00   1.2000000e+01   1.6000000e+01   2.0000000e+01   2.4000000e+01   2.8000000e+01   3.2000000e+01   3.6000000e+01   4.0000000e+01   4.4000000e+01   4.6000000e+01
   5.0000000e+00   1.0000000e+01   1.5000000e+01   2.0000000e+01   2.5000000e+01   3.0000000e+01   3.5000000e+01   4.0000000e+01   4.5000000e+01   5.0000000e+01   5.5000000e+01   6.0000000e+01
   6.0000000e+00   1.2000000e+01   1.8000000e+01   2.4000000e+01   3.0000000e+01   3.6000000e+01   4.2000000e+01   4.8000000e+01   5.4000000e+01   6.0000000e+01   6.6000000e+01   7.2000000e+01
   7.0000000e+00   1.4000000e+01   2.1000000e+01   2.8000000e+01   3.5000000e+01   4.2000000e+01   4.9000000e+01   5.6000000e+01   6.3000000e+01   7.0000000e+01   7.7000000e+01   8.4000000e+01
   8.0000000e+00   1.6000000e+01   2.4000000e+01   3.2000000e+01   4.0000000e+01   4.8000000e+01   5.6000000e+01   6.4000000e+01   7.2000000e+01   8.0000000e+01   8.8000000e+01   9.6000000e+01
   9.0000000e+00   1.8000000e+01   2.7000000e+01   3.6000000e+01   4.5000000e+01   5.4000000e+01   6.3000000e+01   7.2000000e+01   8.1000000e+01   9.0000000e+01   9.9000000e+01   1.0800000e+02
   1.0000000e+01   2.0000000e+01   3.0000000e+01   4.0000000e+01   5.0000000e+01   6.0000000e+01   7.0000000e+01   8.0000000e+01   9.0000000e+01   1.0000000e+02   1.1000000e+02   1.2000000e+02
   1.1000000e+01   2.2000000e+01   3.3000000e+01   4.4000000e+01   5.5000000e+01   6.6000000e+01   7.7000000e+01   8.8000000e+01   9.9000000e+01   1.1000000e+02   1.2100000e+02   1.3200000e+02
   1.2000000e+01   2.4000000e+01   3.6000000e+01   4.8000000e+01   6.0000000e+01   7.2000000e+01   8.4000000e+01   9.6000000e+01   1.0800000e+02   1.2000000e+02   1.3200000e+02   1.4400000e+02


==> matlab/rank_non_def_bound3.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   5.0000000e+00   6.0000000e+00   7.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e+00   6.0000000e+00   9.0000000e+00   8.0000000e+00   1.0000000e+01   1.2000000e+01   7.0000000e+00   8.0000000e+00   9.0000000e+00   1.0000000e+01   1.1000000e+01   1.2000000e+01
   5.0000000e+00   1.0000000e+01   1.2000000e+01   1.6000000e+01   1.5000000e+01   1.8000000e+01   2.1000000e+01   1.6000000e+01   1.8000000e+01   2.0000000e+01   2.2000000e+01   2.4000000e+01
   6.0000000e+00   1.2000000e+01   1.8000000e+01   2.4000000e+01   2.5000000e+01   3.0000000e+01   2.8000000e+01   3.2000000e+01   2.7000000e+01   3.0000000e+01   3.3000000e+01   3.6000000e+01
   7.0000000e+00   1.4000000e+01   2.1000000e+01   2.8000000e+01   3.5000000e+01   3.6000000e+01   4.2000000e+01   4.0000000e+01   4.5000000e+01   5.0000000e+01   4.4000000e+01   4.8000000e+01
   8.0000000e+00   1.6000000e+01   2.4000000e+01   3.2000000e+01   4.0000000e+01   4.8000000e+01   5.6000000e+01   5.6000000e+01   6.3000000e+01   7.0000000e+01   6.6000000e+01   7.2000000e+01
   9.0000000e+00   1.8000000e+01   2.7000000e+01   3.6000000e+01   4.5000000e+01   5.4000000e+01   6.3000000e+01   7.2000000e+01   8.1000000e+01   9.0000000e+01   8.8000000e+01   9.6000000e+01
   1.0000000e+01   2.0000000e+01   3.0000000e+01   4.0000000e+01   5.0000000e+01   6.0000000e+01   7.0000000e+01   8.0000000e+01   9.0000000e+01   1.0000000e+02   1.1000000e+02   1.2000000e+02
   1.1000000e+01   2.2000000e+01   3.3000000e+01   4.4000000e+01   5.5000000e+01   6.6000000e+01   7.7000000e+01   8.8000000e+01   9.9000000e+01   1.1000000e+02   1.2100000e+02   1.3200000e+02
   1.2000000e+01   2.4000000e+01   3.6000000e+01   4.8000000e+01   6.0000000e+01   7.2000000e+01   8.4000000e+01   9.6000000e+01   1.0800000e+02   1.2000000e+02   1.3200000e+02   1.4400000e+02


==> matlab/rank_non_def_bound4.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+00   2.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   6.0000000e+00   6.0000000e+00   8.0000000e+00   1.0000000e+01   6.0000000e+00   7.0000000e+00   8.0000000e+00   9.0000000e+00   1.0000000e+01   1.1000000e+01   1.2000000e+01
   4.0000000e+00   8.0000000e+00   1.2000000e+01   1.6000000e+01   2.0000000e+01   1.8000000e+01   2.1000000e+01   2.4000000e+01   1.8000000e+01   2.0000000e+01   2.2000000e+01   2.4000000e+01
   5.0000000e+00   1.0000000e+01   1.5000000e+01   2.0000000e+01   2.5000000e+01   3.0000000e+01   3.5000000e+01   4.0000000e+01   4.5000000e+01   4.0000000e+01   4.4000000e+01   4.8000000e+01
   6.0000000e+00   1.2000000e+01   1.8000000e+01   2.4000000e+01   3.0000000e+01   3.6000000e+01   4.2000000e+01   4.8000000e+01   5.4000000e+01   6.0000000e+01   6.6000000e+01   7.2000000e+01
   7.0000000e+00   1.4000000e+01   2.1000000e+01   2.8000000e+01   3.5000000e+01   4.2000000e+01   4.9000000e+01   5.6000000e+01   6.3000000e+01   7.0000000e+01   7.7000000e+01   8.4000000e+01
   8.0000000e+00   1.6000000e+01   2.4000000e+01   3.2000000e+01   4.0000000e+01   4.8000000e+01   5.6000000e+01   6.4000000e+01   7.2000000e+01   8.0000000e+01   8.8000000e+01   9.6000000e+01
   9.0000000e+00   1.8000000e+01   2.7000000e+01   3.6000000e+01   4.5000000e+01   5.4000000e+01   6.3000000e+01   7.2000000e+01   8.1000000e+01   9.0000000e+01   9.9000000e+01   1.0800000e+02
   1.0000000e+01   2.0000000e+01   3.0000000e+01   4.0000000e+01   5.0000000e+01   6.0000000e+01   7.0000000e+01   8.0000000e+01   9.0000000e+01   1.0000000e+02   1.1000000e+02   1.2000000e+02
   1.1000000e+01   2.2000000e+01   3.3000000e+01   4.4000000e+01   5.5000000e+01   6.6000000e+01   7.7000000e+01   8.8000000e+01   9.9000000e+01   1.1000000e+02   1.2100000e+02   1.3200000e+02
   1.2000000e+01   2.4000000e+01   3.6000000e+01   4.8000000e+01   6.0000000e+01   7.2000000e+01   8.4000000e+01   9.6000000e+01   1.0800000e+02   1.2000000e+02   1.3200000e+02   1.4400000e+02


==> matlab/rank_non_def_bound_dis.txt <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   2.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   5.0000000e+00   5.0000000e+00   6.0000000e+00   7.0000000e+00   7.0000000e+00   8.0000000e+00
   1.0000000e+00   2.0000000e+00   3.0000000e+00   4.0000000e+00   6.0000000e+00   7.0000000e+00   8.0000000e+00   9.0000000e+00   1.0000000e+01   1.2000000e+01   1.3000000e+01   1.4000000e+01
   1.0000000e+00   3.0000000e+00   4.0000000e+00   6.0000000e+00   8.0000000e+00   1.0000000e+01   1.1000000e+01   1.3000000e+01   1.5000000e+01   1.6000000e+01   1.8000000e+01   2.0000000e+01
   1.0000000e+00   3.0000000e+00   6.0000000e+00   8.0000000e+00   1.0000000e+01   1.2000000e+01   1.5000000e+01   1.7000000e+01   1.9000000e+01   2.1000000e+01   2.3000000e+01   2.6000000e+01
   1.0000000e+00   4.0000000e+00   7.0000000e+00   1.0000000e+01   1.2000000e+01   1.5000000e+01   1.8000000e+01   2.1000000e+01   2.3000000e+01   2.6000000e+01   2.9000000e+01   3.1000000e+01
   1.0000000e+00   5.0000000e+00   8.0000000e+00   1.1000000e+01   1.5000000e+01   1.8000000e+01   2.1000000e+01   2.4000000e+01   2.8000000e+01   3.1000000e+01   3.4000000e+01   3.7000000e+01
   1.0000000e+00   5.0000000e+00   9.0000000e+00   1.3000000e+01   1.7000000e+01   2.1000000e+01   2.4000000e+01   2.8000000e+01   3.2000000e+01   3.6000000e+01   3.9000000e+01   4.3000000e+01
   1.0000000e+00   6.0000000e+00   1.0000000e+01   1.5000000e+01   1.9000000e+01   2.3000000e+01   2.8000000e+01   3.2000000e+01   3.6000000e+01   4.0000000e+01   4.5000000e+01   4.9000000e+01
   1.0000000e+00   7.0000000e+00   1.2000000e+01   1.6000000e+01   2.1000000e+01   2.6000000e+01   3.1000000e+01   3.6000000e+01   4.0000000e+01   4.5000000e+01   5.0000000e+01   5.5000000e+01
   1.0000000e+00   7.0000000e+00   1.3000000e+01   1.8000000e+01   2.3000000e+01   2.9000000e+01   3.4000000e+01   3.9000000e+01   4.5000000e+01   5.0000000e+01   5.5000000e+01   6.0000000e+01
   1.0000000e+00   8.0000000e+00   1.4000000e+01   2.0000000e+01   2.6000000e+01   3.1000000e+01   3.7000000e+01   4.3000000e+01   4.9000000e+01   5.5000000e+01   6.0000000e+01   6.6000000e+01

